A deep survey of brown dwarfs in Orion with Gemini

We report the results of a deep near infrared (JHK) survey of the outer parts of the Trapezium Cluster with Gemini South/Flamingos. 396 sources were detected in a 26 arcmin^2 area, including 138 brown dwarf candidates, defined as M<0.075 Msun for an assumed age of 1 Myr. Only 33 of the brown dwarf candidates are planetary mass candidates (PMCs) with estimated masses in the range 0.003<M<0.012Msun. In an extinction limited sample (A(V)<5) complete to approximately 0.005 Msun (5 Mjup) the mass function appears to drop by a factor of 2 at the deuterium burning threshold, i.e. at planetary masses. After allowing for background contamination it is likely that planetary mass objects at 3-13 Mjup number <10% of the cluster population, with an upper limit of 13%. Analysis of the spatial distribution of stars and brown dwarf candidates suggests that brown dwarfs and very low mass stars (M<0.1 Msun) are less likely than more massive stars to have wide (>150 AU) binary companions. This result has modest statistical significance (96%) in our data but is supported at 93% confidence by analysis of an completely independent sample taken from the Subaru data of Kaifu et al.(2000). There is a statistically very significant excess of both stars and brown dwarfs with small separations from each other (<6 arcsec or 2600 AU). This appears to be due to the presence of small N subgroups, which are likely to be dynamically unstable in the long term. Hence these results are consistent with the 'ejected stellar embryo' hypothesis for brown dwarf formation (Reipurth & Clarke 2001). We also report the discovery of two new bipolar nebulae, which are interpreted as Class I protostars.

==> table2.txt <==
Table 2 - Source catalogue.
Source Coordinate   RA(a)         Dec       K(b)     H        J   Flag(c)  Origin(d)
  #    based ID  (min)  (s)    (')  (")                                    of Flux

   1  154-747    35   15.390   27  47.11    11.06    12.41    14.89      0,0,0
   2  222-745    35   22.192   27  44.84    14.30    15.33    16.11      0,0,0
   3  034-745    35    3.450   27  44.54    16.09    -1.00    -1.00      0,0,0
   4  213-739    35   21.279   27  38.78    12.11    12.81    13.46      0,0,0
   5  152-738    35   15.211   27  37.71    14.40    15.73    16.92      0,0,0
   6  138-737    35   13.818   27  36.69    11.42    11.90    12.75      0,0,0
   7  071-736    35    7.147   27  36.41    18.44    -1.00    -1.00      0,0,0
   8  208-736    35   20.829   27  36.20    16.56    17.45    18.28  HJ  0,0,0
   9  196-736    35   19.568   27  35.87    11.84    12.67    13.72      0,0,0
  10  120-733    35   11.959   27  32.68    14.56    15.85    17.61      0,0,0
  11  135-733    35   13.469   27  32.61    15.72    16.96    18.76      0,0,0
  12  192-732    35   19.228   27  31.94    12.09    12.73    13.55      0,0,0
  13  030-732    35    2.981   27  31.88    16.50    17.74    20.10  J   0,0,0
  14  118-731    35   11.787   27  30.70    12.72    13.87    15.62      0,0,0
  15  098-731    35    9.767   27  30.68    15.55    17.00    19.26      0,0,0
  16  117-730    35   11.662   27  29.87    17.21    18.75    20.80  J   0,0,0
  17  028-729    35    2.814   27  29.46    18.18    19.12     0.00  H   0,0,0
  18  183-729    35   18.264   27  28.70    17.24    17.38    18.05      0,0,0
  19  116-729    35   11.641   27  28.70    13.94    15.34    17.37      0,0,0
  20  200-729    35   19.978   27  28.50    17.25    18.54    20.39      0,0,0
  21  135-728    35   13.525   27  28.42    10.84    11.30    12.24      0,2,2
  22  203-725    35   20.284   27  25.47    16.38    17.58    19.50      0,0,0
  23  093-725    35    9.342   27  24.96    15.93    17.13    18.96      0,0,0
  24  192-723    35   19.178   27  23.00    15.41    16.08    17.10      0,0,0
  25  155-722    35   15.473   27  22.49    10.77    11.21    12.26      0,2,2
  26  216-721    35   21.619   27  21.30    16.45    17.28    18.26  HJ  0,0,0
  27  152-717    35   15.153   27  17.17    17.61    18.39    19.38      0,0,0
  28  054-717    35    5.395   27  16.75    10.96    11.08    11.80      3,2,2
  29  078-716    35    7.761   27  15.95    15.80    16.36    17.01      0,0,0
  30  216-715    35   21.644   27  14.70    12.54    13.76    14.96      0,0,0
  31  205-714    35   20.524   27  13.63    13.97    14.88    15.76      0,0,0
  32  102-712    35   10.194   27  11.79    17.07     0.00     0.00      0,0,0
  33  206-711    35   20.577   27  10.51    18.34    19.82    21.53  HJ  0,0,0
  34  127-710    35   12.710   27  10.40    11.37    11.89    12.76      0,0,0
  35  141-710    35   14.123   27  10.35    13.43    14.73    16.88      0,0,0
  36  017-710    35    1.707   27   9.78    12.73    13.14    13.78      0,0,0
  37  059-709    35    5.871   27   8.78    10.38    11.14    12.51      3,2,2
  38  169-709    35   16.906   27   8.55     8.86    10.23    12.55      2,2,2
  39  112-708    35   11.183   27   8.23    16.59    17.52    18.62      0,0,0
  40  058-708    35    5.763   27   7.50    16.43    17.21    18.25      0,0,0
  41  203-707    35   20.317   27   6.69    16.28    17.09    17.89      0,0,0
  42  192-706    35   19.239   27   6.16    18.57    19.62    21.17  J   0,0,0
  43  064-705    35    6.416   27   4.58    11.73    12.22    12.86      3,0,0
  44  196-705    35   19.568   27   4.56    12.15    13.22    14.92      0,0,0
  45  058-701    35    5.832   27   1.39    10.86    11.14    12.10      3,2,2
  46  139-701    35   13.945   27   0.55    11.71    15.07    20.01      0,0,0
  47  196-700    35   19.609   27   0.00    16.34    17.09    17.93      0,0,0
  48  140-659    35   14.024   26  59.04    17.73     0.00     0.00      0,0,0
  49  188-658    35   18.826   26  58.16    17.86    18.34    19.12      0,0,0
  50  095-658    35    9.464   26  58.09    18.95     0.00     0.00      0,0,0
  51  216-658    35   21.644   26  57.73    11.89    12.11    12.76      0,0,0
  52  087-656    35    8.670   26  55.87    18.03     0.00     0.00      0,0,0
  53  047-656    35    4.715   26  55.70    18.34    20.22     0.00  H   0,0,0
  54  065-655    35    6.487   26  54.67    12.73    14.32    17.19      0,0,0
  55  217-653    35   21.707   26  52.56    13.32    14.26    14.99      0,0,0
  56  215-652    35   21.463   26  52.34    17.15    17.50    18.23  HJ  0,0,0
  57  066-652    35    6.590   26  51.58    14.57    14.81    -3.00  K   0,0,0
  58  066-651    35    6.577   26  50.65    10.92    11.58    12.48      3,2,2
  59  180-650    35   17.963   26  50.46    11.74    12.40    13.51      0,0,0
  60  081-650    35    8.149   26  49.67    18.55    20.40     0.00  H   0,0,0
  61  053-649    35    5.335   26  49.35    19.69     0.00     0.00  K   0,0,0
  62  083-649    35    8.289   26  48.61    16.09    17.37    19.63      0,0,0
  63  162-647    35   16.202   26  46.50    17.36    19.64     0.00      0,0,0
  64  080-646    35    8.047   26  45.51    18.32    19.19    20.51  HJ  0,0,0
  65  171-645    35   17.147   26  45.33    12.52    12.87    13.44      0,0,0
  66  217-644    35   21.749   26  44.30    11.42    12.00    12.88      0,0,0
  67  214-644    35   21.403   26  43.98     9.40     9.64    10.48      2,2,2
  68  074-640    35    7.433   26  39.93    12.01    12.32    13.01      3,0,0
  69  202-639    35   20.163   26  38.95     9.19     9.44    10.21      2,2,2
  70  072-638    35    7.206   26  38.23    14.29    14.80    15.39      0,0,0
  71  060-638    35    6.049   26  38.08    18.42    20.30     0.00  H   0,0,0
  72  021-638    35    2.106   26  38.04    12.41    12.77    13.41      0,0,0
  73  047-638    35    4.745   26  37.92    10.62    11.03    11.97      3,2,2
  74  222-637    35   22.213   26  37.35    10.19    10.49    11.44      2,2,2
  75  040-637    35    4.045   26  36.96    10.69    11.19    12.08      3,2,2
  76  211-637    35   21.131   26  36.93    18.14    19.47     0.00      0,0,0
  77  015-636    35    1.545   26  36.39    17.00    17.60    18.42      0,0,0
  78  021-636    35    2.065   26  36.23     9.93    10.15    10.91      3,2,2
  79  017-636    35    1.660   26  36.13    11.85    12.57    13.86      3,0,0
  80  141-636    35   14.077   26  35.56    12.28    12.73    13.56      0,0,0
  81  022-635    35    2.193   26  35.24    12.51    13.02    13.70      0,0,0
  82  165-634    35   16.531   26  34.28    14.98    15.67    16.46      0,0,0
  83  099-634    35    9.890   26  34.21    14.28    15.32    16.81      0,0,0
  84  126-632    35   12.642   26  32.42    15.77    19.16     0.00      0,0,0
  85  186-631    35   18.610   26  31.39    14.58    15.22    15.99      0,0,0
  86  4588-630   34   58.818   26  30.22    16.71    18.42    20.50  J   0,0,0
  87  145-630    35   14.519   26  30.21    16.14     0.00     0.00      0,0,0
  88  146-629    35   14.553   26  29.05    18.98    19.82    21.23  KHJ 0,0,0
  89  097-629    35    9.670   26  28.67    19.16     0.00     0.00      0,0,0
  90  157-628    35   15.717   26  28.30    10.76    11.29    12.45      0,2,0
  91  4595-628   34   59.547   26  28.18    16.64    17.54    19.17      0,0,0
  92  108-628    35   10.753   26  27.91    11.88    12.20    13.03      0,0,0
  93  042-628    35    4.171   26  27.73    10.62    11.10    12.12      3,2,2
  94  037-628    35    3.728   26  27.51    16.99    17.66    18.52      0,0,0
  95  106-627    35   10.614   26  26.91    14.91    15.49    16.14      0,0,0
  96  4595-627   34   59.497   26  26.87    14.65    15.43    17.10      0,0,0
  97  057-626    35    5.717   26  25.97    10.68    10.95    11.77      3,2,2
  98  186-625    35   18.568   26  24.67    11.00    12.35    14.58      0,0,0
  99  4589-624   34   58.940   26  24.27    18.71    19.59     0.00  H   0,0,0
 100  028-624    35    2.811   26  24.20    18.88    19.93     0.00  H   0,0,0
 101  096-623    35    9.635   26  23.28    10.51    11.56    12.99      2,2,0
 102  046-623    35    4.584   26  22.83    10.63    11.17    12.26      3,2,2
 103  179-621    35   17.851   26  21.48    17.33    19.39     0.00  H   0,0,0
 104  190-621    35   19.001   26  20.81    17.91    18.94    20.39      0,0,0
 105  086-619    35    8.582   26  19.29    11.76    12.48    13.24      2,0,0
 106  103-619    35   10.303   26  19.11    14.09    14.30    14.92  KHJ 0,0,0
 107  105-618    35   10.523   26  18.18     8.26     8.83     9.70      2,2,2
 108  204-617    35   20.352   26  17.23    12.86    13.39    14.05      0,0,0
 109  199-617    35   19.925   26  16.72    17.64    18.95    20.17      0,0,0
 110  023-616    35    2.298   26  15.86    17.92    19.16     0.00      0,0,0
 111  207-616    35   20.727   26  15.66    12.23    12.76    13.60      0,0,0
 112  168-614    35   16.773   26  14.22    18.01    18.79    19.81      0,0,0
 113  4590-612   34   58.965   26  11.86    16.31    17.20    19.05      0,0,0
 114  066-612    35    6.642   26  11.62    17.21    18.78     0.00      0,0,0
 115  073-611    35    7.256   26  11.16    12.96    14.04    15.68      0,0,0
 116  205-610    35   20.525   26  10.06    17.16    17.81    18.52      0,0,0
 117  034-610    35    3.427   26   9.90    12.93    13.27    13.94      0,0,0
 118  175-609    35   17.540   26   9.49    15.77    16.49    17.58      0,0,0
 119  117-609    35   11.688   26   8.55    10.39    11.65    13.53      0,0,0
 120  160-607    35   15.970   26   7.17    11.37    12.38    14.37      0,0,0
 121  098-607    35    9.800   26   6.75    16.97    17.73    18.52      0,0,0
 122  092-606    35    9.193   26   5.56    15.82    16.41    17.06      0,0,0
 123  045-604    35    4.486   26   4.27    10.85    11.22    12.14      3,2,2
 124  201-604    35   20.127   26   4.01    12.30    13.04    14.64      0,0,0
 125  052-604    35    5.181   26   3.60    12.57    12.94    13.61      0,0,0
 126  104-603    35   10.424   26   3.31    18.10    19.67     0.00  H   0,0,0
 127  115-602    35   11.513   26   2.27     8.83     9.15    10.08      3,3,3
 128  157-602    35   15.691   26   1.79    17.61    19.86     0.00  H   0,0,0
 129  069-600    35    6.892   26   0.41    12.41    12.68    13.45      3,0,0
 130  105-600    35   10.469   26   0.16    11.74    12.29    12.96      2,0,0
 131  108-600    35   10.758   25  59.87    12.57    13.65    15.38      5,0,0
 132  154-600    35   15.420   25  59.57    12.38    12.99    13.84      0,0,0
 133  155-600    35   15.523   25  59.52    16.09    16.54    17.55      0,0,0
 134  115-557    35   11.454   25  56.89    15.86    17.40    20.39      0,0,0
 135  212-557    35   21.167   25  56.85     9.92    10.75    12.02      2,2,2
 136  108-557    35   10.836   25  56.79    11.66    12.44    13.49      0,0,0
 137  054-556    35    5.446   25  55.72    12.96    13.29    13.94      0,0,0
 138  051-553    35    5.133   25  53.44    18.48    19.83     0.00      0,0,0
 139  115-553    35   11.507   25  53.13    13.33    14.55    16.44      0,0,0
 140  160-551    35   16.035   25  51.07    12.06    12.48    13.25      0,0,0
 141  104-551    35   10.412   25  51.00    18.20     0.00     0.00      0,0,0
 142  141-550    35   14.050   25  50.07    11.18    11.73    12.58      0,0,0
 143  047-550    35    4.654   25  50.03    15.98    16.56    17.26      0,0,0
 144  098-550    35    9.781   25  49.95    12.56    13.43    15.03      0,0,0
 145  002-549    35    0.177   25  49.15    17.08    18.33     0.00      0,0,0
 146  074-548    35    7.385   25  48.05    11.82    12.33    13.00      2,0,0
 147  106-548    35   10.619   25  47.85    14.36    15.72    17.67      0,0,0
 148  169-547    35   16.940   25  47.08    11.25    11.52    12.28      0,2,2
 149  156-547    35   15.556   25  46.87    15.57    16.14    16.82      0,0,0
 150  174-545    35   17.355   25  44.74    10.15    10.58    11.12      0,2,2
 151  105-544    35   10.510   25  44.31    13.52    14.62    16.38      0,0,0
 152  175-543    35   17.538   25  42.79    10.08    10.91    11.30      2,2,2
 153  194-542    35   19.391   25  42.21    10.18    13.12    17.08      3,0,0
 154  177-541    35   17.698   25  40.76    14.45    15.14    16.24      0,0,0
 155  216-540    35   21.621   25  40.42    15.47    15.89    16.95      0,0,0
 156  117-540    35   11.688   25  40.14    18.53    20.33     0.00  H   0,0,0
 157  4596-540   34   59.606   25  40.05    10.99    11.28    12.12      3,2,2
 158  200-537    35   20.046   25  37.42    10.12    10.64    11.65      2,2,2
 159  031-536    35    3.096   25  36.32    15.52    16.12    16.78      0,0,0
 160  182-535    35   18.213   25  35.06    12.38    12.60    13.26      0,0,0
 161  214-535    35   21.360   25  34.72    13.88    14.67    15.44      0,0,0
 162  103-534    35   10.293   25  34.44    18.92     0.00     0.00      0,0,0
 163  065-534    35    6.515   25  34.38    16.80    17.68    19.28      0,0,0
 164  209-534    35   20.907   25  34.17    13.10    13.70    14.41      0,0,0
 165  179-534    35   17.941   25  33.92    11.10    11.40    12.27      0,2,2
 166  016-534    35    1.568   25  33.86    12.62    12.92    13.52      0,0,0
 167  202-534    35   20.155   25  33.60    13.63    14.16    15.11      0,0,0
 168  059-533    35    5.907   25  33.27    18.62     0.00     0.00      0,0,0
 169  157-533    35   15.676   25  33.22     9.73    10.55    11.55      2,2,2
 170  213-533    35   21.302   25  32.84    16.20    17.02    17.62      0,0,0
 171  112-532    35   11.150   25  32.00    12.52    12.98    13.94      0,0,0
 172  137-532    35   13.692   25  31.86    17.20    18.27    19.39      0,0,0
 173  092-532    35    9.178   25  31.54    17.71    18.22    19.09      0,0,0
 174  101-531    35   10.069   25  31.17    15.65    16.66    18.13      0,0,0
 175  044-527    35    4.416   25  27.31    16.18    16.85    17.43      0,0,0
 176  014-527    35    1.367   25  26.78    14.81    16.12    18.48      0,0,0
 177  090-526    35    9.011   25  25.62    17.09    18.15    19.87      0,0,0
 178  030-524    35    2.996   25  24.26    16.77    17.26    17.88      0,0,0
 179  012-524    35    1.206   25  24.02    16.36    17.06    17.80      0,0,0
 180  200-522    35   20.033   25  22.15    13.94    16.80     0.00      0,0,0
 181  054-522    35    5.424   25  22.12    12.42    13.16    13.93      0,0,0
 182  179-521    35   17.940   25  21.11    11.14    11.56    12.46      0,0,0
 183  141-520    35   14.058   25  20.45    11.03    11.85    12.77      0,0,0
 184  056-519    35    5.611   25  19.47     7.59     8.11     8.99      3,2,2
 185  184-519    35   18.444   25  19.12    12.02    12.72    13.58      0,0,0
 186  085-518    35    8.519   25  17.79    10.70    11.16    12.19      2,2,2
 187  166-518    35   16.577   25  17.69    11.44    11.97    12.97      0,0,0
 188  001-516    35    0.107   25  16.07     9.32     9.35     9.51      3,2,2
 189  143-516    35   14.339   25  15.75    11.40    12.02    12.85      0,0,0
 190  005-514    35    0.458   25  14.24    10.52    11.19    12.19      3,2,2
 191  156-514    35   15.553   25  14.12     8.73     9.05    10.02      2,2,2
 192  201-514    35   20.062   25  14.07    11.52    12.35    13.79      0,0,0
 193  117-513    35   11.744   25  12.84    12.94    15.13    19.39      0,0,0
 194  017-512    35    1.707   25  12.47    15.23    18.46     0.00      0,0,0
 195  177-511    35   17.653   25  10.52    12.32    13.47    14.61      0,0,0
 196  207-510    35   20.678   25  10.49    12.01    12.54    13.36      0,0,0
 197  157-510    35   15.665   25  10.44    11.04    11.98    12.78      0,0,0
 198  164-510    35   16.362   25   9.63    10.53    11.16    12.20      0,0,0
 199  196-508    35   19.628   25   7.52    14.30    16.03    18.96      0,0,0
 200  179-506    35   17.927   25   6.33    12.15    12.76    13.38      0,0,0
 201  057-506    35    5.677   25   6.23    10.56    10.74    11.65      5,5,5
 202  115-505    35   11.494   25   5.47    17.46    18.57    19.81  HJ  0,0,0
 203  197-505    35   19.685   25   4.93    15.84    16.39    17.33      0,0,0
 204  047-505    35    4.664   25   4.78    17.28    19.14     0.00      0,0,0
 205  057-504    35    5.677   25   4.08    10.90    11.15    12.00      5,5,5
 206  203-504    35   20.279   25   3.78    11.28    12.47    13.87      0,0,0
 207  190-503    35   19.032   25   2.75    12.11    12.62    13.32      0,0,0
 208  053-503    35    5.279   25   2.75    12.86    13.42    14.23      0,0,0
 209  145-502    35   14.457   25   2.16    11.09    11.32    12.04      0,2,2
 210  065-501    35    6.532   25   1.28    11.99    12.50    13.54      0,0,0
 211  051-501    35    5.109   25   1.18    13.94    15.48    17.69      0,0,0
 212  100-501    35   10.018   25   1.10    15.19    15.85    16.75      0,0,0
 213  050-501    35    5.007   25   0.88    13.76    14.84    16.72      0,0,0
 214  142-501    35   14.179   25   0.62    15.56     0.00     0.00      0,0,0
 215  070-500    35    7.041   25   0.44    14.59    15.31    16.31      0,0,0
 216  050-500    35    5.043   25   0.40    14.86    15.64    17.10      0,0,0
 217  115-500    35   11.532   24  59.64    13.43    15.31    19.45      0,0,0
 218  123-459    35   12.262   24  58.75    14.37    16.19    18.26      0,0,0
 219  171-459    35   17.118   24  58.56    11.13    11.60    12.42      0,0,0
 220  130-458    35   12.956   24  57.95    12.49    13.13    14.08      0,0,0
 221  162-456    35   16.189   24  56.35    10.74    11.57    12.65      0,0,0
 222  162-456    35   16.214   24  56.00    10.94    12.33    13.20      0,0,0
 223  056-456    35    5.618   24  55.79    18.30    19.35     0.00  H   0,0,0
 224  132-456    35   13.206   24  55.53     8.12     9.04    10.40      2,2,2
 225  129-454    35   12.902   24  54.33    13.10    15.35    17.65      0,0,0
 226  038-454    35    3.775   24  54.19    12.05    13.02    13.75      3,0,0
 227  177-454    35   17.695   24  53.91    11.24    11.77    12.48      0,0,0
 228  107-453    35   10.669   24  53.13    17.94    18.71    19.46  HJ  0,0,0
 229  077-453    35    7.701   24  52.51    12.79    13.14    13.60      0,0,0
 230  104-451    35   10.372   24  51.10    13.13    13.99    15.10      0,0,0
 231  109-448    35   10.938   24  48.38     9.49    10.24    11.44      2,2,2
 232  116-448    35   11.560   24  47.80    11.71    13.10    15.97      2,0,0
 233  072-446    35    7.155   24  45.66    16.39    18.21    20.67  J   0,0,0
 234  046-442    35    4.590   24  42.16    11.26    11.61    12.72      3,2,2
 235  085-442    35    8.524   24  41.68    11.69    12.16    12.89      4,0,0
 236  065-441    35    6.508   24  41.04    10.49    10.66    11.49      3,2,2
 237  086-440    35    8.565   24  40.30    11.41    12.81    15.05      4,0,0
 238  056-439    35    5.601   24  39.34    15.83    18.11     0.00      0,0,0
 239  006-439    35    0.595   24  38.82    15.39    16.17    17.58      0,0,0
 240  113-438    35   11.312   24  37.95    12.78    16.34     0.00      0,0,0
 241  111-436    35   11.137   24  36.15    15.58    16.30    17.08      0,0,0
 242  047-436    35    4.697   24  35.66    12.64    13.90    15.50      0,0,0
 243  083-435    35    8.299   24  34.81    11.67    12.06    12.82      4,0,0
 244  072-434    35    7.192   24  33.89    18.06    19.08     0.00  H   0,0,0
 245  065-433    35    6.516   24  33.14    14.87    16.33    18.75      0,0,0
 246  016-430    35    1.562   24  30.39    17.89    18.93    19.98  J   0,0,0
 247  075-426    35    7.519   24  26.45    19.76     0.00     0.00  K   0,0,0
 248  041-422    35    4.095   24  21.73    18.69     0.00     0.00      0,0,0
 249  057-418    35    5.718   24  18.47     9.42    10.20    11.38      3,2,2
 250  083-418    35    8.263   24  18.27    19.80     0.00     0.00  K   0,0,0
 251  103-417    35   10.303   24  17.33    12.94    14.83    18.03      4,0,0
 252  105-417    35   10.544   24  16.68    10.91    12.50    13.77      4,0,0
 253  054-415    35    5.413   24  14.88    11.19    12.18    13.23      2,0,0
 254  014-413    35    1.365   24  13.37    13.83    14.60    15.44      0,0,0
 255  010-411    35    0.976   24  10.73    11.04    11.54    11.99  K   2,1,1
 256  099-411    35    9.899   24  10.50    15.99    16.40    17.08      0,0,0
 257  054-410    35    5.366   24  10.44     9.75    10.44    11.74      3,2,2
 258  010-410    35    1.038   24  10.12    11.04    11.14    11.65  K   2,1,1
 259  016-410    35    1.615   24  10.01    12.00    12.38    13.04      2,0,0
 260  002-409    35    0.219   24   9.44    13.45    14.30    15.72      0,0,0
 261  002-408    35    0.241   24   8.06    15.44    16.14    16.88      0,0,0
 262  4587-408   34   58.706   24   7.88    15.02    16.55    19.33  J   0,0,0
 263  098-407    35    9.782   24   6.79    16.30    16.83    17.44      0,0,0
 264  012-407    35    1.184   24   6.75    10.30    10.60    11.38      2,2,2
 265  082-403(e) 35    8.233   24   3.15    11.90    12.26    13.26      4,0,0
 266  100-402    35   10.030   24   1.90    12.30    13.32    15.58      4,0,0
 267  085-401    35    8.478   24   1.36    16.34    17.29    18.55      0,0,0
 268  077-401    35    7.653   24   0.72    12.33    12.87    13.71      4,0,0
 269  4596-400   34   59.558   24   0.47    11.44    11.69    12.48      3,2,2
 270  061-400    35    6.092   24   0.46    16.48    17.33    18.31      0,0,0
 271  076-400    35    7.626   24   0.44    12.71    12.91    13.77      4,0,0
 272  021-359    35    2.077   23  59.43    19.36     0.00     0.00      0,0,0
 273  099-359    35    9.934   23  58.95    15.75    16.53    17.18      0,0,0
 274  039-357    35    3.933   23  57.41    19.25    20.63     0.00  H   0,0,0
 275  021-357    35    2.145   23  56.97    11.20    13.14    15.31      2,0,0
 276  045-357    35    4.500   23  56.53     9.54    10.19    11.33      2,2,2
 277  097-356    35    9.676   23  55.85    11.13    11.99    14.07      5,5,0
 278  097-356    35    9.708   23  55.82    11.51    12.74    15.48      5,5,0
 279  000-356    34   59.972   23  55.65    20.00     0.00     0.00  K   0,0,0
 280  057-354    35    5.711   23  54.08    11.20    11.46    12.17      3,2,2
 281  019-354    35    1.879   23  53.69    13.63    14.17    14.98      0,0,0
 282  057-345    35    5.678   23  45.14    11.94    13.51    15.17      2,0,0
 283  107-345    35   10.732   23  44.99     7.89     8.13     8.91      3,2,2
 284  099-338    35    9.897   23  38.47    12.14    12.44    13.32      4,0,0
 285  011-337    35    1.107   23  37.31    14.10    18.45     0.00      0,0,0
 286  077-336    35    7.747   23  36.00    19.45     0.00     0.00      0,0,0
 287  4596-335   34   59.606   23  34.77    15.69    18.01    21.34  J   0,0,0
 288  4593-333   34   59.319   23  32.90    12.27    12.78    13.50      2,0,0
 289  107-333    35   10.688   23  32.84    14.04    16.10    19.11  J   0,0,0
 290  035-333    35    3.452   23  32.83    12.80    13.33    14.03      2,0,0
 291  4593-332   34   59.315   23  32.36    12.44    13.18    14.07      2,0,0
 292  098-327    35    9.759   23  27.00     9.40     9.64    10.36      5,5,5
 293  109-327    35   10.944   23  26.68    15.07    16.21    16.26  KHJ 0,0,0
 294  095-327    35    9.491   23  26.64    16.90    17.74    19.88  HJ  0,0,0
 295  090-326    35    9.019   23  26.27    16.51    17.22    18.15      0,0,0
 296  086-324    35    8.602   23  24.32    13.47    14.26    15.30      0,0,0
 297  052-323    35    5.239   23  23.13    15.15    15.53    16.19      0,0,0
 298  041-323    35    4.086   23  23.13    14.09    15.53    17.88      0,0,0
 299  083-322    35    8.320   23  21.80    17.10    17.96    18.83      0,0,0
 300  003-322    35    0.278   23  21.74    17.28    18.55    21.15  J   0,0,0
 301  102-322    35   10.204   23  21.57     8.96     9.76    11.30      2,2,2
 302  015-319    35    1.532   23  19.20    16.49    17.33    18.30      0,0,0
 303  046-318    35    4.649   23  17.72    16.11    16.77    18.01      0,0,0
 304  103-316    35   10.267   23  16.28    11.52    12.35    14.05      4,0,0
 305  058-316    35    5.791   23  16.16    12.53    13.06    13.86      2,0,0
 306  064-315    35    6.435   23  15.36    12.29    12.70    13.38      4,0,0
 307  081-315    35    8.088   23  15.14    16.84    18.18    20.57  J   0,0,0
 308  057-315    35    5.667   23  15.12    16.04    17.17    19.28      0,0,0
 309  111-315    35   11.092   23  14.56    13.54    14.53    16.82      2,0,0
 310  044-314    35    4.379   23  14.14    10.13    10.69    11.68      2,2,2
 311  043-313    35    4.341   23  13.47    11.32    11.55    12.31      2,2,2
 312  081-313    35    8.110   23  12.64    18.50    19.38    21.29  HJ  0,0,0
 313  063-312    35    6.266   23  12.27    17.90     0.00     0.00      0,0,0
 314  052-309    35    5.185   23   8.58    19.50     0.00     0.00  K   0,0,0
 315  083-308    35    8.252   23   7.78    16.25    17.17    18.47      0,0,0
 316  4592-308   34   59.194   23   7.64    12.00    12.34    13.00      2,0,0
 317  103-308    35   10.284   23   7.50    15.33     0.00     0.00      0,0,0
 318  071-307    35    7.056   23   6.64    18.95    19.21    19.58      0,0,0
 319  013-306    35    1.285   23   5.88    14.63    15.67    17.18      0,0,0
 320  084-305    35    8.442   23   4.89    12.66    13.21    14.19      4,0,0
 321  057-305    35    5.699   23   4.80    14.81    15.61    17.31      0,0,0
 322  011-304    35    1.085   23   3.94    12.29    13.05    15.77      2,0,0
 323  107-303    35   10.657   23   3.32    11.51    12.89    15.40      4,0,0
 324  001-302    35    0.103   23   2.04     9.03     9.42    10.23      0,0,0
 325  104-260    35   10.397   22  59.67    13.03    15.97     0.00      4,0,0
 326  090-259    35    9.042   22  59.09    17.64     0.00     0.00      0,0,0
 327  087-257    35    8.728   22  56.56    10.57    11.11    12.67      5,5,0
 328  106-256    35   10.614   22  55.96    10.27    11.50    14.08      5,5,0
 329  093-255    35    9.262   22  54.53    17.01     0.00    20.10  J   0,0,0
 330  107-254    35   10.740   22  54.31    12.68    14.66    17.77  HJ  4,0,0
 331  080-254    35    8.008   22  53.55    20.15     0.00     0.00  K   0,0,0
 332  082-253    35    8.229   22  52.71    15.12    15.85    16.58      0,0,0
 333  4584-249   34   58.445   22  48.63    -1.00    18.76    -1.00      0,0,0
 334  049-248    35    4.926   22  48.44    16.69    20.60     0.00  H   0,0,0
 335  110-247    35   11.050   22  46.63    11.14    12.21    14.18      4,0,0
 336  057-247    35    5.708   22  46.61    17.90    18.86    19.92      0,0,0
 337  109-246    35   10.916   22  46.38    10.67    13.11    14.69      4,0,0
 338  105-246    35   10.504   22  45.89     9.78     9.93    10.81      5,4,5
 339  037-246    35    3.714   22  45.64    11.64    12.41    13.59      2,0,0
 340  085-245    35    8.490   22  45.20    18.71     0.00     0.00      0,0,0
 341  111-245    35   11.149   22  45.20    16.29    17.99     0.00  H   0,0,0
 342  046-245    35    4.636   22  45.01    16.10    16.98    17.62      0,0,0
 343  106-245    35   10.587   22  44.67    10.56    11.07    12.05      5,5,5
 344  067-245    35    6.663   22  44.59    15.99     0.00     0.00      0,0,0
 345  069-244    35    6.904   22  44.16    18.68     0.00     0.00      0,0,0
 346  4589-241   34   58.935   22  41.30    -1.00    18.81    21.34  J   0,0,0
 347  011-241    35    1.106   22  41.20    -2.00    13.77    15.77      0,0,0
 348  109-241    35   10.860   22  40.65    13.09    13.54    14.47      4,0,0
 349  048-239    35    4.826   22  38.65    11.67    12.12    12.83      2,0,0
 350  031-238    35    3.089   22  37.95    10.59    11.00    11.99      3,2,2
 351  112-238    35   11.202   22  37.76     9.83    12.11    14.07      5,5,0
 352  074-237    35    7.395   22  37.43    19.68    20.42     0.00  KH  0,0,0
 353  081-237    35    8.109   22  37.39    15.87    16.77    17.68      0,0,0
 354  041-235    35    4.092   22  35.07    15.41    20.02     0.00  H   0,0,0
 355  4599-234   34   59.895   22  33.74    14.93    15.82    17.51      2,0,0
 356  101-233    35   10.143   22  32.63    10.88    11.31    12.17      2,2,2
 357  042-232    35    4.182   22  31.87    12.77    15.52    19.51      2,0,0
 358  055-230    35    5.471   22  30.28    12.63    13.10    13.90      2,0,0
 359  084-230    35    8.428   22  30.04    12.06    12.81    14.37      4,0,0
 360  089-230    35    8.931   22  29.90    15.98    16.57    18.02      0,0,0
 361  074-229    35    7.403   22  28.81    12.34    12.65    13.22      4,0,0
 362  065-229    35    6.544   22  28.59    17.34    18.30    20.30  J   0,0,0
 363  105-227    35   10.459   22  27.43    14.38    17.70     0.00      0,0,0
 364  073-227    35    7.270   22  26.57    11.03    11.52    12.26      3,2,2
 365  052-227    35    5.174   22  26.55    18.98     0.00     0.00      0,0,0
 366  110-225    35   10.997   22  24.70    11.33    12.01    13.36      4,0,0
 367  042-224    35    4.185   22  24.27    12.65    12.91    13.58      2,0,0
 368  107-220    35   10.724   22  20.10    13.11    14.86    17.64      4,0,0
 369  013-220    35    1.262   22  19.78    14.45    15.31    17.79      0,0,0
 370  044-219    35    4.433   22  19.31    15.02    15.74    16.61      0,0,0
 371  070-217    35    7.039   22  16.83    16.42    17.37    19.08      0,0,0
 372  015-217    35    1.481   22  16.68    17.28     0.00     0.00      0,0,0
 373  106-216    35   10.524   22  16.36    10.97    11.63    13.22      5,5,0
 374  020-215    35    1.979   22  14.95    18.12    19.36    20.86  J   0,0,0
 375  062-212    35    6.204   22  12.34    12.05    12.97    13.96      2,0,0
 376  062-212    35    6.178   22  12.34    11.99    12.40    13.91      2,0,0
 377  063-211    35    6.350   22  11.48    15.40    17.01    17.88      0,0,0
 378  112-211    35   11.212   22  10.70    16.04    17.49    19.88  H   0,0,0
 379  041-210    35    4.095   22   9.76    15.56    16.30    17.35      0,0,0
 380  069-209    35    6.902   22   9.02    13.14    13.51    14.04      2,0,0
 381  028-208    35    2.831   22   8.09     9.21    10.31    12.03      3,2,2
 382  065-207    35    6.459   22   7.30    12.24    12.81    13.47      4,0,0
 383  109-206    35   10.874   22   6.00    16.40    18.08     0.00      0,0,0
 384  036-205    35    3.646   22   4.84    18.28    19.81     0.00      0,0,0
 385  072-204    35    7.238   22   3.74    14.30    15.77    17.91      0,0,0
 386  063-202    35    6.274   22   2.50     9.15     9.88    11.53      3,2,2
 387  081-202    35    8.146   22   2.34     0.00    18.99    20.20  HJ  0,0,0
 388  028-202    35    2.797   22   2.27    13.48    14.52    16.08      0,0,0
 389  076-200    35    7.578   22   0.28    17.26    18.66     0.00  H   0,0,0
 390  103-157    35   10.277   21  56.99    -2.00    12.80    13.52      0,0,0
 391  093-156    35    9.304   21  56.17    18.50    18.65     0.00  K   0,0,0
 392  108-149    35   10.822   21  48.68    13.62    17.47    -1.00      4,0,0
 393  095-148    35    9.543   21  47.82    13.40    14.48    16.29      4,0,0
 394  110-146    35   10.964   21  46.29    12.83    15.57    -1.00      4,0,0
 395  099-143    35    9.943   21  43.08    10.85    12.17    14.28      4,0,0

Notes:
(a) The RA and Dec are given in J2000 coordinates in minutes and seconds east of 05h 00m 00s
and arcminutes and arcseconds south of -5 degrees. Estimated precision in the world
coordinate system is 0.5 arcseconds.
 
(b) Sources not detected in a passband have the following dummy values: 0.000 for undetected
sources; -1.000 for sources off the edge of the data mosaic; -2.000 for saturated sources
not seen in other surveys; -3.000 for binaries unresolved in some passbands.
 
(c) Highly uncertain fluxes (>0.2 mag) are indicated by letters in this column
denoting the passband(s) with uncertain flux.
 
(d) Sources in general have fluxes drawn from one or more datasets, indicated separately
for the K, H and J fluxes in that order. The source is indicated by the following key.
0: this survey. 1: Lucas et al.(2001); 2: the 2MASS All Sky Survey; 3: the 2MASS  
2nd Incremental Data Release; 4: Hillenbrand & Carpenter (2000); 5: Muench et al.(2002).
 
(e) 395 sources are listed but Source 265 is a binary listed as a single source
because both components were saturated and barely resolved.



